Energy balance SED modelling can be effective at high redshifts regardless of UV-FIR offsets

Recent works have suggested that energy balance spectral energy distribution (SED) fitting codes may be of limited use for studying high-redshift galaxies for which the observed ultraviolet and far-infrared emission are offset (spatially `decoupled'). It has been proposed that such offsets could lead energy balance codes to miscalculate the overall energetics, preventing them from recovering such galaxies' true properties. In this work, we test how well the SED fitting code Magphys can recover the stellar mass, star formation rate (SFR), specific SFR, dust mass and luminosity by fitting 6,706 synthetic SEDs generated from four zoom-in simulations of dusty, high-redshift galaxies from the FIRE project via dust continuum radiative transfer. Comparing our panchromatic results (using wavelengths 0.4-500$\mu$m, and spanning $1<z<8$) with fits based on either the starlight ($\lambda_\mathrm{eff} \le 2.2\,\mu$m) or dust ($\ge 100\,\mu$m) alone, we highlight the power of considering the full range of multi-wavelength data alongside an energy balance criterion. Overall, we obtain acceptable fits for 83 per cent of the synthetic SEDs, though the success rate falls rapidly beyond $z \approx 4$, in part due to the sparser sampling of the priors at earlier times since SFHs must be physically plausible (i.e. shorter than the age of the Universe). We use the ground truth from the simulations to show that when the quality of fit is acceptable, the fidelity of Magphys estimates is independent of the degree of UV\FIR offset, with performance very similar to that previously reported for local galaxies.

==> readme.txt <==
% readme.txt
%
%
% Last updated 27 July 2023
%
% This package consists of the following files:

readme.txt          This file
library.bib         References
paper1.bst
paper1.cls
paper1.tex          Latex
Figures             22 pdf figure files

